MARTSIA: A Tool for Confidential Data Exchange via Public Blockchain

Blockchain technology streamlines multi-party collaborations in decentralized settings, especially when trust is limited or difficult to establish. While public blockchains enhance transparency and reliability by replicating data across all network nodes, they also conflict with confidentiality. Here, we introduce Multi-Authority Approach to Transaction Systems for Interoperating Applications (MARTSIA) to address this challenge. MARTSIA provides fine-grained read-access control at the message-part level by combining user-defined policies with certifier-declared attributes. The approach guarantees that even though data is replicated across the network to maintain consistency, fault tolerance, and availability, its confidentiality is securely preserved through encryption. To this end, MARTSIA integrates blockchain technologies, Multi-Authority Attribute-Based Encryption, and distributed hash-table file storages. This architecture effectively balances the transparency inherent in public blockchains with the privacy required for sensitive applications. We present the tool and its applicability in a business scenario.

==> code/original_data.txt <==
Manufacturer:Beta
Delivery:    8, B Lane
E-mail:      b@mail.com
Ramp run:    3
Kickplate:   12
Amount_paid: $5000

Workers_rights:    Ok
Human_rights:      Ok
Ecosys_protection: Ok

Manufacturer:Beta
Address:     8, B Lane
Reference:   26487

Invoice_ID:  101711
Billing:     5, G Lane
Gross_total: $5000
Company_VAT: U12345678
Issue_date:  2022-05-12

==> code/policy.txt <==
Customs@A or
 ((Supplier@C and
   International@B) or
  Manufacturer@A or
  (Carrier@B and
   International@C))

Customs@A or
 (Supplier@D and
  International@B)

(Supplier@2+ and
 International@B) or
  Manufacturer@A

Customs@A or
 ((Supplier@C and
   International@B) or
  Manufacturer@A)
